UVIT view of Centaurus A; a detailed study on positive AGN feedback

$\require{mediawiki-texvc}$ Supermassive black holes at the centre of active galactic nuclei (AGN) produce relativistic jets that can affect the star formation characteristics of the AGN hosts. Observations in the ultraviolet (UV) band can provide an excellent view of the effect of AGN jets on star formation. Here, we present a census of star formation properties in the Northern Star-forming Region (NSR) that spans about 20 kpc of the large radio source Centaurus A hosted by the giant elliptical galaxy NGC 5128. In this region, we identified 352 UV sources associated with Cen A using new observations at an angular resolution of $<$1.5 arcseconds observed with the Ultra-Violet Imaging Telescope (UVIT) onboard AstroSat. These observations were carried out in one far-ultraviolet (FUV; $\lambda_{\text{mean}}$ = 1481 $\AA$) and three near-ultraviolet (NUV; with $\lambda_{\text{mean}}$ of 2196 $\AA$, 2447 $\AA$, and 2792 $\AA$, respectively) bands. The star-forming sources identified in UV tend to lie in the direction of the jet of Cen A, thereby suggesting jet triggering of star formation. Separating the NSR into Outer and Inner regions, we found the stars in the Inner region to have a relatively younger age than the Outer region, suggesting that the two regions may have different star formation histories. We also provide the UVIT source catalogue in the NSR.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
